Aspects of massive gauge fields

Massive gauge fields whose mass is introduced by hand form very intriguing theories. They depart from their massless counterparts by a straightforward modification. Yet, taking the limit when the same vanishes poses a non-trivial challenge. In these notes, with a focus on vector and two-form fields, we will discuss several aspects that arise when one explores the massless limit. We will study new connections among different theories, and at times raise a question about the already established ones.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

